Precise Charm- and Bottom-Quark Masses: Recent Updates

Recent theoretical and experimental improvements in the determination of charm and bottom quark masses are discussed. The final results, $m_c(3 \text{GeV})=986(13) $MeV and $m_b(m_b)=4163(16) $MeV represent, together with a closely related lattice determination $m_c(3 {\rm GeV})=986(10) $MeV, the presently most precise determinations of these two fundamental Standard Model parameters. A critical analysis of the theoretical and experimental uncertainties is presented.

==> ascona.txt <==
In this connection it may be useful to collect the most important pieces of
evidence supporting this claim. Part of the discussion is applicable to both
charm and bottom, part is specific to only one of them. 
In particular for charm, but to some extent also for bottom, the $\mu$-dependence
of the result increases for the higher moments, starting with $n=4$, and 
dominates the total error. We will therefore concentrate on the moments 
$n=1$, 2, and 3 which were used for the mass determination, 
results for $n=4$ will only be mentioned for illustration. 

Let us start with charm. Right at the beginning it should be
emphasized that the primary quantity to be determined is the 
running mass at the scale of 3~GeV, 
the scale characteristic for the production threshold and thus for
the process. Furthermore, at this scale the strong coupling 
$\alpha_s(3 {\rm GeV}) =  0.258$ is already
sufficiently small such that the higher order terms in the perturbative series
decrease rapidly. Last not least, for many other observable of interest, like
$B$-meson decays into charm, or processes involving virtual charm quarks like
$b\to s\gamma$ or $K\to \pi \nu\bar \nu$, the characteristic scale is of order
3~GeV or higher. Artificially running the scale first down to 
${\cal O} 1 {\rm GeV}$ and than back to a higher scale thus leads to an
unnecessary inflation of the error.

The quark mass determination is affected by the theory uncertainty, 
resulting in particular from our ignorance of yet uncalculated higher orders,
and by the error in the evaluation of the experimental moments. 
The former has been estimated [KSS]
by evaluating $m_c(\mu) at different renormalization scales
between 2 and 4~GeV (changing of course the coefficients $\bar C_n$
appropriately) and subsequently evolving $m_c(\mu)$ to $m_c(3{\rm GeV}$ The
error estimates based on these considerations are listed in Table?????.
The stability of the result upon inclusion of higher orders is also evident
from Fig. (n, orders) where the results from different values of $n$ 
are displayed separately in order $\alpha_s^i$ with $i=0$, 1, 2 and 3.
This argument can be made more quantitatively
by rewriting eq.??? in the form
\begin{equation}
m_c /=\frac{1}{2}
\Big(\frac{9 Q_c^2}{4}\frac{C_n^{Born}{{\cal M}_n^{exp}\Big)^\frac{1}{2n} 
(1 + r^{(1)}_n \alpha_s + r^{(2)}_n\alpha_s^2 + r^{(3)}_n \alpha_s^3) \propto
(1 - 
\left(\begin{array}{c}0.328\\0.524\\0.618\\0.662\end{array}\right)\alpha_s - 
\left(\begin{array}{c}0.306\\0.409\\0.510\\0.576\end{array}\right)\alpha_s^2 -
\left(\begin{array}{c}0.262\\0.230\\0.299\\0.396\end{array}\right)\alpha_s^3 )   
\end{equation}
where the entries correspond to the moments with $n=1$, 2, 3 and 4. 
Note, that the coefficients are decreasing with increasing order of
$\alpha_s$. Estimating
the relative error through $r_n^{max}\alpha_s(3 GeV)^4$ leads to
1.4 /  2.3 / 2.7 / 2.9  permille and thus to an estimate significantly
smaller than the one based on the $\mu$-dependence. 

The consistency between the results for different values of $n$ is another
piece of evidence (Fig and Table). For the lowest three moments 
the variation between the
maximal and the minimal value amounts to 10~MeV only. This, in addition,
points to the selfconsistency of our data set. Let us illustrate this
aspect by a critical discussion of the "continuum contribution",  i.e. the
region above 4.8 GeV, where data points are available at widely separated
points only. Instead of experimental data the theory prediction for $R(s)$
has been employed for the evaluation of the contribution to the moments.
If the true contribution from this region would be shifted up by, say,
10\%, this would move $m_c$, as derived from
$n=1$, down by15~MeV.  However, this same shift would lead to a
small reduction by 2~MeV for  $n=2$ and leave the results 
for higher $n$ higher practically unchanged. (???check numbers).
Furthermore, theory predictions and measurements in the region from
4.8~GeV up to the bottom-meson threshold, wherever available,
are in excellent agreement, as shown in Fig. R-ratio, with deviations
well within the statistical and systematical error of 3 to 5\%. ?????

Last not least, the result described above is in perfect agreement with
the recent lattice determination mentioned above.

Let us now discuss beauty, with $m_b$ evaluated at 
$\mu=10{\rm GeV}$. Again we first study the stability of the perturbative
expansion, subsequently the consistency of the experimental input.
With $\alpha_s(10 GeV)=0.180$ the higher order corrections decrease
even more rapidly. This is qualitatively evident form Fig.( n und ordnungen). 
Varying the scale
$\mu$ between 5 and15~GeV leads to a shift between 2 and 6~MeV
(Table...) which is completely neglegeable. Alternatively we may
consider the analogue of eq.. (weiter oben) with the correction factor
\begin{equation}
m_b/m_b^{\rm Born}=
(1 - 
\left(\begin{array}{c}0.266\\0.454\\0.546\\0.603\end{array}\right)\alpha_s - 
\left(\begin{array}{c}0.200\\0.266\\0.342\\0.576\end{array}\right)\alpha_s^2 +
\left(\begin{array}{c}-0.063\\0.053\\0.063\\0.032\end{array}\right)\alpha_s^3 )   
\end{equation}
Taking $r_n^{max}\alpha_s^4$ for an error 
estimate leads to a relative error of .28 / .48 / .57 / 0.63 permille 
for $n=1$, 2, 3 and 4 respectively, which is again significantly smaller
than or previous estimate. 

Let us now move to a
critical discussion of the experimental input. The contribution from the
lowest four $\Upsilon$-resonances has been taken directly from PDG[Ref]
with systematic errors of the lowest three added linearly. The analysis [REF-we]
of a recent measurement [Ref=Babar] of $R_b$ in the threshold region 
up to 11.20~GeV has provided results consistent with the earlier
analysis [Kuhn, Steinh, Sturm]
[Frage: was hatten wir eigentlich ganz fueher, 2001 und was ist bei
Corcella?] but has lead to a significant reduction of the error in $m_b$.

In comparison with the charm analysis a larger
contribution arises from the region where data are substituted by the 
theoretically predicted $R_b$ with relative contributions of 
63, 41, 26  and 17 percent for $n=1$, 2, 3 and 4 respectively.  
This is particularly valid for the lowest moment.
For this reason we prefer to use the result from
$n=2$, alternatively we could have also taken the one from $n=3$. Let us
now collect the arguments in favour of this approach:

{\it i.)} The prediction for $R$ based on pQCD works extremely well
already two to three GeV above threshold. 
No systematic shift has been observed between theory and experiment,
in the case of massless quarks, starting from around 2~GeV, and for the 
cross section including charm at and above 5~GeV up to the bottom 
threshold. (Fig ...). It is thus highly unplausible that the same approach
should fail for bottom production.

{\it ii.)} If the true $R_b$ in the continuum above 11.2~GeV would
differ from the theory prediction by a sizable amount,  the
results for $n=1$, 2 and 3 would be mutually inconsistent. Specifically,
a shift of the continuum term by 5\% would move $m_b$, derived from
$n=1$,  2 and 3 by about 60~MeV,  20~MeV and  8~MeV respectively,
rendering the results inconsistent. (check numbers)


